SkillLifeBench: Benchmarking Security Across the Lifecycle of Agent Skills

Web agents reuse skills whose stored code, selected version, and loaded implementation can diverge across tasks and updates. SkillLifeBench links these states to task outcomes in 388 paired scenarios spanning implementation, interface, runtime, composition, and version changes. We evaluate 14 models on two paired decision tracks: 89 runtime tasks and 60 autonomous lifecycle tasks spanning 12 templates derived from introduced cases. Lifecycle tasks allow agents to inspect, select, and reconfigure skills while completing verifiable user requests. Joint success requires task completion without the registered attack goal. GPT-5.6-Sol and Sonnet 4.6 both achieve 82.0% on runtime tasks, but reach 96.7% and 56.7% on lifecycle tasks. Across lifecycle evaluations, challenged task success is 77.5%, while joint success is 65.2%; 103 runs complete the task and the attack goal. Adding execution provenance in a matched recovery study raises utility joint success from 49.35% with logs and metadata to 65.58%. A deterministic execution-consistency rule reaches 64.94% with higher benign utility, while full restoration reaches 69.48%. Lifecycle tasks distinguish models with similar runtime scores, and execution evidence improves recovery.

==> LOGO_SOURCES.txt <==
Institutional logo sources (retrieved 2026-10-26)

logos/imperial-logo.png
Imperial College London wordmark from the official Profiles website:
https://profiles.imperial.ac.uk/
Faithful rendering of the original headerLogo SVG, retaining original colour
and proportions. Original SVG and PNG are retained in the working archive.

logos/pku-logo.png
Peking University horizontal seal and Chinese/English name combination.
Unmodified PNG from the official visual identity archive:
https://vim.pku.edu.cn/xzzq/
https://vim.pku.edu.cn/docs/20240527144451726806.zip

Institutional marks identify the authors' affiliations.


==> README.txt <==
SkillLifeBench arXiv source package

Title: SkillLifeBench: Benchmarking Security Across the Lifecycle of Agent Skills
Main document: main.tex
Compiler: pdfLaTeX
Bibliography: ref.bib and pre-generated main.bbl (25 references).

Authors: Chenxu Zhang, Zhou Liu, Wu Xin, Wentao Zhang.
Corresponding author: Chenxu Zhang (cz3625@ic.ac.uk).
Institutional logo sources are documented in LOGO_SOURCES.txt.

Upload this ZIP to arXiv and select main.tex as the top-level file.
All required figures, TeX inputs, bibliography style and class files are included.
The four artwork files ending in -art.pdf have distinct basenames from their
figure-wrapper TeX files to avoid arXiv filename conflicts.

The original anonymous WWW manuscript is preserved in its original project.

